Extending the Breakthrough Listen nearby star survey to other stellar objects in the field

We extend the source sample recently observed by the Breakthrough Listen Initiative by including additional stars (with parallaxes measured by Gaia) that also reside within the FWHM of the GBT and Parkes radio telescope target fields. These stars have estimated distances as listed in the extensions of the Gaia DR2 catalogue. Enlarging the sample from 1327 to 288315 stellar objects permits us to achieve substantially better Continuous Waveform Transmitter Rate Figures of Merit (CWTFM) than any previous analysis, and allows us to place the tightest limits yet on the prevalence of nearby high-duty-cycle extraterrestrial transmitters. The results suggest $\lesssim 0.0660^{+0.0004}_{-0.0003}$% of stellar systems within 50 pc host such transmitters (assuming an EIRP $ \gtrsim 10^{13}$ W) and $\lesssim 0.039^{+0.004}_{-0.008}$% within 200 pc (assuming an EIRP $\gtrsim 2.5 \times 10^{14}$ W). We further extend our analysis to much greater distances, though we caution that the detection of narrow-band signals beyond a few hundred pc may be affected by interstellar scintillation. The extended sample also permits us to place new constraints on the prevalence of extraterrestrial transmitters by stellar type and spectral class. Our results suggest targeted analyses of SETI radio data can benefit from taking into account the fact that in addition to the target at the field centre, many other cosmic objects reside within the primary beam response of a parabolic radio telescope. These include foreground and background galactic stars, but also extragalactic systems. With distances measured by Gaia, these additional sources can be used to place improved limits on the prevalence of extraterrestrial transmitters, and extend the analysis to a wide range of cosmic objects.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
